Continuous-Time Digital Twin with Analogue Memristive Neural Ordinary Differential Equation Solver

Digital twins, the cornerstone of Industry 4.0, replicate real-world entities through computer models, revolutionising fields such as manufacturing management and industrial automation. Recent advances in machine learning provide data-driven methods for developing digital twins using discrete-time data and finite-depth models on digital computers. However, this approach fails to capture the underlying continuous dynamics and struggles with modelling complex system behaviour. Additionally, the architecture of digital computers, with separate storage and processing units, necessitates frequent data transfers and Analogue-Digital (A/D) conversion, thereby significantly increasing both time and energy costs. Here, we introduce a memristive neural ordinary differential equation (ODE) solver for digital twins, which is capable of capturing continuous-time dynamics and facilitates the modelling of complex systems using an infinite-depth model. By integrating storage and computation within analogue memristor arrays, we circumvent the von Neumann bottleneck, thus enhancing both speed and energy efficiency. We experimentally validate our approach by developing a digital twin of the HP memristor, which accurately extrapolates its nonlinear dynamics, achieving a 4.2-fold projected speedup and a 41.4-fold projected decrease in energy consumption compared to state-of-the-art digital hardware, while maintaining an acceptable error margin. Additionally, we demonstrate scalability through experimentally grounded simulations of Lorenz96 dynamics, exhibiting projected performance improvements of 12.6-fold in speed and 189.7-fold in energy efficiency relative to traditional digital approaches. By harnessing the capabilities of fully analogue computing, our breakthrough accelerates the development of digital twins, offering an efficient and rapid solution to meet the demands of Industry 4.0.

==> latexmkrc.txt <==
# This shows how to use the xr package with latexmk.
# John Collins 2023-03-29
#
# The xr package ("a system for eXternal References") is used by a document
# to make references to sections, equations, etc in other external
# documents. 
# The definitions in this file enable latexmk to apply latexmk to
# automatically update an external document whenever its .tex file changes,
# so that the references in the main document stay up to date.

# Notes:
#    1. This version is defined to put the files from the compilations of
#       the external documents into a defined subdirectory, to segregate
#       potentially many generated files from the main document
#       directories. 
#    2. But for latexmk's custom dependency mechanism to be used, as here,
#       the aux file from compilation of a subdocument must be generated in
#       the same directory as the corresponding source .tex file.  So the
#       .aux file is copied.
#    3. It is assumed that the external documents are to be compiled by
#       pdflatex.  This can be changed, of course, by changing the '-pdf'
#       option given to the invoked latexmk to whatever is needed.
#    4. An ideal implementation would also ensure that recompilation of an
#       external document also happens whenever any of its other source
#       files changes.  But this is not done in the present version, and
#       would probably entail either the use of internal latexmk variables
#       or extra enhancements to latexmk.
#    5. The code uses subroutines copy and fileparse that are loaded by
#       latexmk from the Perl packages File::Copy and File::Basename.
#    6. It also uses some not-yet-documented features of latexmk: an array
#       variable @file_not_found and subroutines popd, pushd, and
#       rdb_add_generated. 


#--------------------
# Configurable choices for compilation of external documents

# Subdirectory for output files from compilation of external documents:
$sub_doc_output = 'output-subdoc';

# Options to supply to latexmk for compilation of external documents:
@sub_doc_options = ();

push @sub_doc_options, '-pdf'; # Use pdflatex for compilation of external documents.
# Replace '-pdf' by '-pdfdvi', 'pdfxe', or 'pdflua' if needed.

#--------------------

# Add a pattern for xr's log-file message about missing files to latexmk's
# list.  Latexmk's variable @file_not_found is not yet documented.
# This line isn't necessary for v. 4.80 or later of latexmk.
push @file_not_found, '^No file\\s*(.+)\s*$';

add_cus_dep( 'tex', 'aux', 0, 'makeexternaldocument' );
sub makeexternaldocument {
    if ( $root_filename ne $_[0] )  {
        my ($base_name, $path) = fileparse( $_[0] );
        pushd $path;
        my $return = system "latexmk",
                            @sub_doc_options,
                            "-aux-directory=$sub_doc_output",
                            "-output-directory=$sub_doc_output",
                            $base_name;
        if ( ($sub_doc_output ne ' ') && ($sub_doc_output ne '.') ) {
               # In this case, .aux file generated by pdflatex isn't in same
               # directory as the .tex file.
               # Therefore:
               # 1. Actual generated aux file must be listed as produced by this
               #    rule, so that latexmk deals with dependencies correctly.
               #    (Problem to overcome: If $sub_dir_output is same as $aux_dir
               #    for the main document, xr may read the .aux file in the
               #    aux_dir rather than the one the cus dep is assumed by latexmk
               #    to produce, which is in the same directory as the .tex source
               #    file for this custom dependency.)
               #    Use not-yet-documented latexmk subroutine rdb_add_generated
               #    to do this:
               # 2. A copy of the .aux file must be in same directory as .tex file
               #    to satisfy latexmk's definition of a custom dependency.
             rdb_add_generated( "$sub_doc_output/$base_name.aux" );
             copy "$sub_doc_output/$base_name.aux", ".";
        }
        popd;
        return $return;
   }
}
